A sensitive, high-resolution, wide-field IRAM NOEMA CO(1-0) survey of the very nearby spiral galaxy IC 342

We present a new wide-field 10.75 x 10.75 arcmin^2 (~11x11 kpc^2), high-resolution (theta = 3.6" ~ 60 pc) NOEMA CO(1-0) survey of the very nearby (d=3.45 Mpc) spiral galaxy IC 342. The survey spans out to about 1.5 effective radii and covers most of the region where molecular gas dominates the cold interstellar medium. We resolved the CO emission into >600 individual giant molecular clouds and associations. We assessed their properties and found that overall the clouds show approximate virial balance, with typical virial parameters of alpha_vir=1-2. The typical surface density and line width of molecular gas increase from the inter-arm region to the arm and bar region, and they reach their highest values in the inner kiloparsec of the galaxy (median Sigma_mol~80, 140, 160, and 1100 M_sun/pc^2, sigma_CO~6.6, 7.6, 9.7, and 18.4 km/s for inter-arm, arm, bar, and center clouds, respectively). Clouds in the central part of the galaxy show an enhanced line width relative to their surface densities and evidence of additional sources of dynamical broadening. All of these results agree well with studies of clouds in more distant galaxies at a similar physical resolution. Leveraging our measurements to estimate the density and gravitational free-fall time at 90 pc resolution, averaged on 1.5 kpc hexagonal apertures, we estimate a typical star formation efficiency per free-fall time of 0.45% with a 16-84% variation of 0.33-0.71% among such 1.5 kpc regions. We speculate that bar-driven gas inflow could explain the large gas concentration in the central kiloparsec and the buildup of the massive nuclear star cluster. This wide-area CO map of the closest face-on massive spiral galaxy demonstrates the current mapping power of NOEMA and has many potential applications. The data and products are publicly available.

==> native-names.txt <==
% Created according to A&A guidance
% https://www.aanda.org/for-authors/latex-issues/including-author-names-using-non-roman-alphabets

I-Da Chiang 江宜達
